An introduction to Hybrid High-Order methods

This chapter provides an introduction to Hybrid High-Order (HHO) methods. These are new generation numerical methods for PDEs with several advantageous features: the support of arbitrary approximation orders on general polyhedral meshes, the reproduction at the discrete level of relevant continuous properties, and a reduced computational cost thanks to static condensation and compact stencil. After establishing the discrete setting, we introduce the basics of HHO methods using as a model problem the Poisson equation. We describe in detail the construction, and prove a priori convergence results for various norms of the error as well as a posteriori estimates for the energy norm. We then consider two applications: the discretization of the nonlinear $p$-Laplace equation and of scalar diffusion-advection-reaction problems. The former application is used to introduce compactness analysis techniques to study the convergence to minimal regularity solution. The latter is used to introduce the discretization of first-order operators and the weak enforcement of boundary conditions. Numerical examples accompany the exposition.

==> adho_0.001_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 1.68e-01 4.90e-01 6.59e-01 7.25e-01 2.49e-01 2.49e-01 1.00e-02 0.00e+00 inf 1.00e-02
224 352 129 1.59e-02 7.64e-02 3.00e-01 6.11e-01 1.08e+00 1.22e-01 1.22e-01 2.00e-02 0.00e+00 inf 2.00e-02
896 1376 481 7.95e-03 3.91e-02 3.00e-01 4.78e-01 1.55e+00 6.14e-02 6.14e-02 7.00e-02 1.00e-02 7.00e+00 8.00e-02
3584 5440 1857 3.98e-03 1.83e-02 3.42e-01 3.44e-01 2.22e+00 2.84e-02 2.84e-02 2.60e-01 4.00e-02 6.50e+00 3.00e-01
14336 21632 7297 1.99e-03 8.28e-03 3.57e-01 2.25e-01 3.17e+00 1.27e-02 1.27e-02 1.12e+00 1.90e-01 5.89e+00 1.31e+00


==> adho_0.001_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 2.04e-01 5.19e-01 5.56e-01 4.96e-01 3.82e-01 3.83e-01 1.00e-02 0.00e+00 inf 1.00e-02
76 220 145 3.67e-02 1.59e-01 4.31e-01 4.63e-01 6.94e-01 2.73e-01 2.73e-01 2.00e-02 0.00e+00 inf 2.00e-02
280 824 545 1.85e-02 1.03e-01 3.09e-01 3.70e-01 9.99e-01 1.68e-01 1.69e-01 4.00e-02 1.00e-02 4.00e+00 5.00e-02
1072 3184 2113 9.26e-03 5.85e-02 2.25e-01 2.61e-01 1.45e+00 9.17e-02 9.17e-02 1.40e-01 5.00e-02 2.80e+00 1.90e-01
4192 12512 8321 4.63e-03 2.96e-02 1.73e-01 1.54e-01 2.09e+00 4.46e-02 4.46e-02 5.70e-01 3.10e-01 1.84e+00 8.80e-01


==> adho_0.001_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 1.62e-02 8.53e-02 8.95e-02 8.05e-01 2.95e-02 2.96e-02 1.00e-02 0.00e+00 inf 1.00e-02
224 352 129 1.59e-02 4.46e-03 3.39e-02 3.27e-02 1.13e+00 7.96e-03 7.98e-03 3.00e-02 0.00e+00 inf 3.00e-02
896 1376 481 7.95e-03 1.05e-03 1.66e-02 1.23e-02 1.60e+00 2.01e-03 2.02e-03 1.20e-01 3.00e-02 4.00e+00 1.50e-01
3584 5440 1857 3.98e-03 2.31e-04 9.34e-03 4.47e-03 2.26e+00 4.86e-04 4.89e-04 4.80e-01 1.70e-01 2.82e+00 6.50e-01
14336 21632 7297 1.99e-03 4.66e-05 5.27e-03 1.55e-03 3.19e+00 1.13e-04 1.13e-04 1.97e+00 1.36e+00 1.45e+00 3.33e+00


==> adho_0.001_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 4.52e-02 1.33e-01 1.27e-01 5.44e-01 8.78e-02 8.81e-02 1.00e-02 1.00e-02 1.00e+00 2.00e-02
76 220 145 3.67e-02 1.32e-02 5.66e-02 5.15e-02 7.58e-01 2.69e-02 2.69e-02 2.00e-02 0.00e+00 inf 2.00e-02
280 824 545 1.85e-02 3.43e-03 2.84e-02 1.91e-02 1.07e+00 7.41e-03 7.43e-03 7.00e-02 2.00e-02 3.50e+00 9.00e-02
1072 3184 2113 9.26e-03 8.04e-04 1.63e-02 7.21e-03 1.51e+00 1.88e-03 1.89e-03 2.70e-01 1.90e-01 1.42e+00 4.60e-01
4192 12512 8321 4.63e-03 1.69e-04 9.18e-03 2.81e-03 2.14e+00 4.47e-04 4.50e-04 1.08e+00 1.94e+00 5.57e-01 3.02e+00


==> adho_0.001_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 1.42e-03 1.04e-02 1.04e-02 8.08e-01 2.61e-03 2.64e-03 2.00e-02 0.00e+00 inf 2.00e-02
224 352 129 1.59e-02 1.63e-04 2.16e-03 1.97e-03 1.13e+00 3.29e-04 3.32e-04 7.00e-02 2.00e-02 3.50e+00 9.00e-02
896 1376 481 7.95e-03 1.81e-05 5.69e-04 3.71e-04 1.60e+00 4.08e-05 4.12e-05 2.90e-01 6.00e-02 4.83e+00 3.50e-01
3584 5440 1857 3.98e-03 1.95e-06 1.47e-04 6.11e-05 2.26e+00 4.83e-06 4.89e-06 1.14e+00 4.70e-01 2.43e+00 1.61e+00
14336 21632 7297 1.99e-03 1.92e-07 3.59e-05 9.28e-06 3.19e+00 5.44e-07 5.51e-07 4.55e+00 3.82e+00 1.19e+00 8.37e+00


==> adho_0.001_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 5.95e-03 2.78e-02 3.89e-02 5.38e-01 1.51e-02 1.51e-02 2.00e-02 0.00e+00 inf 2.00e-02
76 220 145 3.67e-02 8.72e-04 5.66e-03 7.04e-03 7.58e-01 2.16e-03 2.16e-03 5.00e-02 1.00e-02 5.00e+00 6.00e-02
280 824 545 1.85e-02 1.06e-04 1.54e-03 1.40e-03 1.07e+00 2.82e-04 2.84e-04 1.80e-01 7.00e-02 2.57e+00 2.50e-01
1072 3184 2113 9.26e-03 1.17e-05 4.22e-04 2.57e-04 1.51e+00 3.42e-05 3.45e-05 6.70e-01 6.70e-01 1.00e+00 1.34e+00
4192 12512 8321 4.63e-03 1.14e-06 1.00e-04 4.26e-05 2.14e+00 3.86e-06 3.90e-06 2.60e+00 7.78e+00 3.34e-01 1.04e+01


==> adho_0.001_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 6.92e-05 7.86e-04 6.35e-04 8.06e-01 1.59e-04 1.61e-04 4.00e-02 0.00e+00 inf 4.00e-02
224 352 129 1.59e-02 4.50e-06 7.91e-05 5.18e-05 1.13e+00 1.07e-05 1.08e-05 1.50e-01 2.00e-02 7.50e+00 1.70e-01
896 1376 481 7.95e-03 2.63e-07 1.02e-05 4.55e-06 1.60e+00 6.76e-07 6.83e-07 5.90e-01 1.20e-01 4.92e+00 7.10e-01
3584 5440 1857 3.98e-03 1.45e-08 1.42e-06 3.96e-07 2.26e+00 4.11e-08 4.17e-08 2.32e+00 1.13e+00 2.05e+00 3.45e+00


==> adho_0.001_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 5.05e-04 2.24e-03 3.00e-03 5.37e-01 1.17e-03 1.17e-03 3.00e-02 0.00e+00 inf 3.00e-02
76 220 145 3.67e-02 3.94e-05 2.97e-04 2.48e-04 7.57e-01 1.02e-04 1.02e-04 9.00e-02 2.00e-02 4.50e+00 1.10e-01
280 824 545 1.85e-02 2.55e-06 4.04e-05 2.19e-05 1.07e+00 7.44e-06 7.48e-06 3.50e-01 1.60e-01 2.19e+00 5.10e-01
1072 3184 2113 9.26e-03 1.48e-07 6.12e-06 1.99e-06 1.51e+00 4.88e-07 4.92e-07 1.36e+00 1.60e+00 8.50e-01 2.96e+00


==> adho_0_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 1.79e-01 5.07e-01 7.53e-01 7.24e-01 2.63e-01 2.64e-01 1.00e-02 0.00e+00 inf 1.00e-02
224 352 129 1.59e-02 8.75e-02 2.43e-01 9.06e-01 1.07e+00 1.43e-01 1.43e-01 2.00e-02 1.00e-02 2.00e+00 3.00e-02
896 1376 481 7.95e-03 4.89e-02 1.34e-01 9.87e-01 1.55e+00 8.05e-02 8.05e-02 8.00e-02 0.00e+00 inf 8.00e-02
3584 5440 1857 3.98e-03 2.68e-02 7.31e-02 1.05e+00 2.22e+00 4.38e-02 4.38e-02 2.60e-01 3.00e-02 8.67e+00 2.90e-01
14336 21632 7297 1.99e-03 1.44e-02 3.91e-02 1.11e+00 3.16e+00 2.32e-02 2.32e-02 1.10e+00 1.40e-01 7.86e+00 1.24e+00


==> adho_0_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 2.15e-01 5.42e-01 5.90e-01 4.98e-01 3.95e-01 3.95e-01 1.00e-02 0.00e+00 inf 1.00e-02
76 220 145 3.67e-02 1.70e-01 4.45e-01 5.25e-01 6.96e-01 2.91e-01 2.91e-01 1.00e-02 0.00e+00 inf 1.00e-02
280 824 545 1.85e-02 1.16e-01 3.04e-01 4.76e-01 9.99e-01 1.91e-01 1.91e-01 4.00e-02 0.00e+00 inf 4.00e-02
1072 3184 2113 9.26e-03 7.14e-02 1.88e-01 4.26e-01 1.44e+00 1.15e-01 1.15e-01 1.40e-01 4.00e-02 3.50e+00 1.80e-01
4192 12512 8321 4.63e-03 4.14e-02 1.09e-01 3.69e-01 2.08e+00 6.57e-02 6.57e-02 5.70e-01 2.40e-01 2.38e+00 8.10e-01


==> adho_0_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 1.77e-02 7.18e-02 1.28e-01 8.06e-01 3.17e-02 3.17e-02 2.00e-02 0.00e+00 inf 2.00e-02
224 352 129 1.59e-02 5.24e-03 2.07e-02 6.12e-02 1.13e+00 8.72e-03 8.73e-03 3.00e-02 0.00e+00 inf 3.00e-02
896 1376 481 7.95e-03 1.41e-03 5.48e-03 3.26e-02 1.60e+00 2.34e-03 2.34e-03 1.20e-01 3.00e-02 4.00e+00 1.50e-01
3584 5440 1857 3.98e-03 3.72e-04 1.42e-03 1.72e-02 2.26e+00 6.12e-04 6.12e-04 4.70e-01 1.20e-01 3.92e+00 5.90e-01
14336 21632 7297 1.99e-03 9.70e-05 3.64e-04 8.81e-03 3.19e+00 1.58e-04 1.58e-04 1.94e+00 7.50e-01 2.59e+00 2.69e+00


==> adho_0_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 4.74e-02 1.24e-01 1.65e-01 5.45e-01 9.21e-02 9.23e-02 1.00e-02 0.00e+00 inf 1.00e-02
76 220 145 3.67e-02 1.43e-02 3.84e-02 8.82e-02 7.59e-01 2.88e-02 2.88e-02 2.00e-02 0.00e+00 inf 2.00e-02
280 824 545 1.85e-02 3.91e-03 1.03e-02 4.40e-02 1.07e+00 8.15e-03 8.15e-03 7.00e-02 2.00e-02 3.50e+00 9.00e-02
1072 3184 2113 9.26e-03 1.02e-03 2.70e-03 2.16e-02 1.51e+00 2.17e-03 2.17e-03 2.80e-01 1.40e-01 2.00e+00 4.20e-01
4192 12512 8321 4.63e-03 2.62e-04 6.89e-04 1.08e-02 2.14e+00 5.62e-04 5.62e-04 1.16e+00 1.45e+00 8.00e-01 2.61e+00


==> adho_0_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 1.70e-03 8.59e-03 1.51e-02 8.08e-01 2.90e-03 2.91e-03 2.00e-02 0.00e+00 inf 2.00e-02
224 352 129 1.59e-02 2.43e-04 1.16e-03 4.91e-03 1.13e+00 4.14e-04 4.15e-04 8.00e-02 0.00e+00 inf 8.00e-02
896 1376 481 7.95e-03 3.26e-05 1.50e-04 1.37e-03 1.60e+00 5.78e-05 5.78e-05 2.90e-01 4.00e-02 7.25e+00 3.30e-01
3584 5440 1857 3.98e-03 4.33e-06 1.92e-05 3.50e-04 2.26e+00 7.66e-06 7.66e-06 1.16e+00 2.90e-01 4.00e+00 1.45e+00
14336 21632 7297 1.99e-03 5.49e-07 2.42e-06 8.86e-05 3.19e+00 9.84e-07 9.84e-07 4.62e+00 2.02e+00 2.29e+00 6.64e+00


==> adho_0_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 6.82e-03 2.16e-02 5.31e-02 5.37e-01 1.62e-02 1.62e-02 2.00e-02 1.00e-02 2.00e+00 3.00e-02
76 220 145 3.67e-02 9.84e-04 2.63e-03 1.18e-02 7.58e-01 2.40e-03 2.40e-03 5.00e-02 2.00e-02 2.50e+00 7.00e-02
280 824 545 1.85e-02 1.32e-04 3.49e-04 3.08e-03 1.07e+00 3.38e-04 3.38e-04 1.70e-01 5.00e-02 3.40e+00 2.20e-01
1072 3184 2113 9.26e-03 1.76e-05 4.62e-05 8.01e-04 1.51e+00 4.54e-05 4.54e-05 6.60e-01 4.00e-01 1.65e+00 1.06e+00
4192 12512 8321 4.63e-03 2.28e-06 5.99e-06 2.12e-04 2.14e+00 5.95e-06 5.95e-06 2.62e+00 4.46e+00 5.87e-01 7.08e+00


==> adho_0_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 8.39e-05 5.94e-04 1.14e-03 8.06e-01 1.74e-04 1.75e-04 4.00e-02 1.00e-02 4.00e+00 5.00e-02
224 352 129 1.59e-02 5.83e-06 3.86e-05 1.34e-04 1.13e+00 1.19e-05 1.19e-05 1.50e-01 1.00e-02 1.50e+01 1.60e-01
896 1376 481 7.95e-03 3.99e-07 2.48e-06 1.93e-05 1.60e+00 8.06e-07 8.07e-07 5.80e-01 9.00e-02 6.44e+00 6.70e-01
3584 5440 1857 3.98e-03 2.67e-08 1.58e-07 2.51e-06 2.26e+00 5.30e-08 5.30e-08 2.34e+00 6.00e-01 3.90e+00 2.94e+00


==> adho_0_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 5.69e-04 1.48e-03 4.48e-03 5.37e-01 1.23e-03 1.24e-03 3.00e-02 0.00e+00 inf 3.00e-02
76 220 145 3.67e-02 4.68e-05 1.24e-04 6.58e-04 7.57e-01 1.10e-04 1.10e-04 9.00e-02 1.00e-02 9.00e+00 1.00e-01
280 824 545 1.85e-02 3.24e-06 8.53e-06 7.18e-05 1.07e+00 8.32e-06 8.32e-06 3.50e-01 8.00e-02 4.38e+00 4.30e-01
1072 3184 2113 9.26e-03 2.19e-07 5.75e-07 9.29e-06 1.51e+00 5.81e-07 5.81e-07 1.35e+00 8.10e-01 1.67e+00 2.16e+00


==> adho_1_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 1.25e-01 7.74e-01 1.41e-01 8.62e-01 2.98e-01 2.99e-01 1.00e-02 1.00e-02 1.00e+00 2.00e-02
224 352 129 1.59e-02 2.70e-02 3.20e-01 7.06e-02 1.14e+00 1.42e-01 1.42e-01 2.00e-02 0.00e+00 inf 2.00e-02
896 1376 481 7.95e-03 5.70e-03 1.53e-01 3.53e-02 1.60e+00 6.52e-02 6.52e-02 7.00e-02 0.00e+00 inf 7.00e-02
3584 5440 1857 3.98e-03 1.05e-03 7.57e-02 1.77e-02 2.26e+00 2.83e-02 2.83e-02 2.60e-01 4.00e-02 6.50e+00 3.00e-01
14336 21632 7297 1.99e-03 1.10e-04 3.78e-02 8.84e-03 3.19e+00 1.16e-02 1.16e-02 1.11e+00 1.90e-01 5.84e+00 1.30e+00


==> adho_1_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 1.84e-01 8.71e-01 1.78e-01 6.07e-01 3.89e-01 3.89e-01 1.00e-02 0.00e+00 inf 1.00e-02
76 220 145 3.67e-02 4.66e-02 4.98e-01 9.45e-02 7.78e-01 2.10e-01 2.10e-01 1.00e-02 0.00e+00 inf 1.00e-02
280 824 545 1.85e-02 1.06e-02 2.05e-01 3.84e-02 1.08e+00 1.07e-01 1.07e-01 4.00e-02 1.00e-02 4.00e+00 5.00e-02
1072 3184 2113 9.26e-03 1.97e-03 7.82e-02 1.44e-02 1.51e+00 5.08e-02 5.08e-02 1.50e-01 4.00e-02 3.75e+00 1.90e-01
4192 12512 8321 4.63e-03 2.58e-04 2.86e-02 5.24e-03 2.14e+00 2.26e-02 2.26e-02 5.60e-01 3.10e-01 1.81e+00 8.70e-01


==> adho_1_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 2.08e-02 1.59e-01 1.71e-02 7.92e-01 4.91e-02 4.92e-02 1.00e-02 0.00e+00 inf 1.00e-02
224 352 129 1.59e-02 2.76e-03 4.74e-02 3.79e-03 1.13e+00 1.14e-02 1.14e-02 4.00e-02 0.00e+00 inf 4.00e-02
896 1376 481 7.95e-03 3.54e-04 1.22e-02 8.68e-04 1.60e+00 2.55e-03 2.56e-03 1.20e-01 3.00e-02 4.00e+00 1.50e-01
3584 5440 1857 3.98e-03 4.47e-05 3.08e-03 2.09e-04 2.26e+00 5.49e-04 5.49e-04 4.80e-01 1.80e-01 2.67e+00 6.60e-01
14336 21632 7297 1.99e-03 5.61e-06 7.72e-04 5.13e-05 3.19e+00 1.12e-04 1.12e-04 1.93e+00 1.36e+00 1.42e+00 3.29e+00


==> adho_1_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 4.86e-02 3.38e-01 4.74e-02 5.23e-01 1.02e-01 1.02e-01 1.00e-02 0.00e+00 inf 1.00e-02
76 220 145 3.67e-02 7.14e-03 5.26e-02 7.91e-03 7.54e-01 2.59e-02 2.59e-02 2.00e-02 0.00e+00 inf 2.00e-02
280 824 545 1.85e-02 9.76e-04 8.48e-03 1.38e-03 1.07e+00 6.32e-03 6.32e-03 7.00e-02 2.00e-02 3.50e+00 9.00e-02
1072 3184 2113 9.26e-03 1.27e-04 1.40e-03 2.39e-04 1.51e+00 1.46e-03 1.46e-03 2.90e-01 1.90e-01 1.53e+00 4.80e-01
4192 12512 8321 4.63e-03 1.62e-05 2.39e-04 4.22e-05 2.14e+00 3.21e-04 3.21e-04 1.08e+00 2.11e+00 5.12e-01 3.19e+00


==> adho_1_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 1.37e-03 3.31e-02 3.22e-03 8.07e-01 5.48e-03 5.50e-03 2.00e-02 1.00e-02 2.00e+00 3.00e-02
224 352 129 1.59e-02 7.22e-05 3.75e-03 3.54e-04 1.13e+00 6.11e-04 6.12e-04 7.00e-02 1.00e-02 7.00e+00 8.00e-02
896 1376 481 7.95e-03 4.13e-06 4.35e-04 3.57e-05 1.60e+00 6.54e-05 6.55e-05 3.00e-01 9.00e-02 3.33e+00 3.90e-01
3584 5440 1857 3.98e-03 2.48e-07 5.14e-05 3.52e-06 2.26e+00 6.77e-06 6.77e-06 1.14e+00 4.90e-01 2.33e+00 1.63e+00
14336 21632 7297 1.99e-03 1.52e-08 6.20e-06 3.56e-07 3.19e+00 6.73e-07 6.73e-07 4.57e+00 3.76e+00 1.22e+00 8.33e+00


==> adho_1_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 4.56e-03 4.76e-02 6.37e-03 5.37e-01 1.48e-02 1.48e-02 1.00e-02 0.00e+00 inf 1.00e-02
76 220 145 3.67e-02 3.25e-04 5.22e-03 7.76e-04 7.58e-01 1.99e-03 1.99e-03 5.00e-02 0.00e+00 inf 5.00e-02
280 824 545 1.85e-02 2.01e-05 5.00e-04 8.33e-05 1.07e+00 2.42e-04 2.42e-04 1.70e-01 8.00e-02 2.12e+00 2.50e-01
1072 3184 2113 9.26e-03 1.25e-06 4.81e-05 8.83e-06 1.51e+00 2.79e-05 2.79e-05 7.00e-01 7.60e-01 9.21e-01 1.46e+00
4192 12512 8321 4.63e-03 7.80e-08 4.81e-06 9.56e-07 2.14e+00 3.05e-06 3.05e-06 2.62e+00 8.31e+00 3.15e-01 1.09e+01


==> adho_1_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
56 92 37 3.18e-02 9.21e-05 2.43e-03 2.59e-04 8.06e-01 3.74e-04 3.75e-04 3.00e-02 1.00e-02 3.00e+00 4.00e-02
224 352 129 1.59e-02 2.99e-06 1.57e-04 1.26e-05 1.13e+00 2.01e-05 2.01e-05 1.50e-01 2.00e-02 7.50e+00 1.70e-01
896 1376 481 7.95e-03 9.40e-08 9.66e-06 6.06e-07 1.60e+00 1.07e-06 1.07e-06 5.90e-01 1.30e-01 4.54e+00 7.20e-01
3584 5440 1857 3.98e-03 2.93e-09 6.00e-07 3.06e-08 2.26e+00 5.53e-08 5.54e-08 2.31e+00 1.12e+00 2.06e+00 3.43e+00


==> adho_1_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_GBh err_Gh err_SBh err_flat err_sharp time_assembly time_solve time_ratio time_tot
22 62 41 7.06e-02 5.48e-04 9.46e-03 1.39e-03 5.37e-01 2.17e-03 2.18e-03 3.00e-02 0.00e+00 inf 3.00e-02
76 220 145 3.67e-02 1.90e-05 3.65e-04 5.53e-05 7.57e-01 1.31e-04 1.31e-04 9.00e-02 2.00e-02 4.50e+00 1.10e-01
280 824 545 1.85e-02 6.29e-07 1.58e-05 2.70e-06 1.07e+00 8.02e-06 8.02e-06 3.50e-01 1.60e-01 2.19e+00 5.10e-01
1072 3184 2113 9.26e-03 2.02e-08 7.77e-07 1.53e-07 1.51e+00 4.71e-07 4.71e-07 1.35e+00 1.60e+00 8.44e-01 2.95e+00


==> fichera0a.txt <==
 k     t_pre     t_ass     t_sol     t_pos     t_tot    ncell    nface    nnode       ndofs         nnz              hmax            energy      energy_error          L2_error  energy_diff  itn eta effind
 0 5.881E-01 1.322E-01 5.248E-02 1.622E-01 9.837E-01      869     1878      231        1598       10410  4.7758147570E-01  7.2768525602E+00  3.1785003059E-01  1.7478611657E-02  0.0000000000E+00   15  5.5688447940E-01  1.7520353179E+00
 0 5.029E-01 1.145E-01 5.040E-02 1.862E-01 8.572E-01      992     2100      239        1868       12418  5.5052514054E-01  7.2798169560E+00  2.7398649715E-01  1.6672472317E-02  0.0000000000E+00   15  4.5422327571E-01  1.6578308801E+00
 0 5.139E-01 1.265E-01 5.077E-02 2.334E-01 9.263E-01     1113     2343      259        2109       14113  5.8275538137E-01  7.2813588122E+00  2.4723309791E-01  1.5857902669E-02  0.0000000000E+00   15  4.8732519164E-01  1.9711163099E+00
 0 5.634E-01 1.655E-01 7.996E-02 3.032E-01 1.114E+00     1441     3009      321        2755       18577  5.5074383212E-01  7.2832668278E+00  2.2430632991E-01  1.3885067020E-02  0.0000000000E+00   15  4.1851160219E-01  1.8658037977E+00
 0 5.557E-01 2.148E-01 1.016E-01 3.608E-01 1.235E+00     1781     3690      379        3434       23308  4.9402553816E-01  7.2847365674E+00  2.1120726402E-01  1.2697329003E-02  0.0000000000E+00   15  3.2437805697E-01  1.5358281282E+00
 0 8.758E-01 2.521E-01 1.204E-01 4.180E-01 1.669E+00     2323     4802      486        4490       30536  4.6256669338E-01  7.2850680787E+00  1.9295804482E-01  1.0627430828E-02  0.0000000000E+00   15  4.1230022585E-01  2.1367350931E+00
 0 9.488E-01 3.393E-01 1.461E-01 5.379E-01 1.975E+00     3204     6589      649        6227       42545  4.5255983095E-01  7.2854965403E+00  1.7334108369E-01  8.8466998586E-03  0.0000000000E+00   15  2.9020470329E-01  1.6741830449E+00
 0 1.257E+00 4.648E-01 1.919E-01 6.952E-01 2.611E+00     4348     8905      854        8487       58185  4.2745830661E-01  7.2860255991E+00  1.5859034090E-01  7.6658855594E-03  0.0000000000E+00   15  1.8644318798E-01  1.1756276386E+00
 0 1.411E+00 6.391E-01 2.386E-01 9.358E-01 3.226E+00     5592    11492     1120       10876       74344  3.5271921250E-01  7.2864609896E+00  1.4301598069E-01  5.7216192324E-03  0.0000000000E+00   15  1.8388684832E-01  1.2857783265E+00
 0 2.202E+00 8.327E-01 3.291E-01 1.305E+00 4.672E+00     7881    16140     1545       15384      105504  3.1282579274E-01  7.2869400714E+00  1.2841006317E-01  4.6681942623E-03  0.0000000000E+00   15  1.7469180872E-01  1.3604214842E+00
 0 2.659E+00 1.191E+00 5.092E-01 1.848E+00 6.209E+00    11379    23201     2175       22315      153647  3.0175013190E-01  7.2873906478E+00  1.1468828547E-01  3.8975839706E-03  0.0000000000E+00   16  1.9949570107E-01  1.7394601397E+00
 0 4.598E+00 1.887E+00 7.448E-01 2.890E+00 1.012E+01    18094    36726     3369       35650      246416  2.6742825872E-01  7.2877898424E+00  9.7052781391E-02  2.7770573993E-03  0.0000000000E+00   16  1.9263641450E-01  1.9848623784E+00
 0 6.977E+00 3.036E+00 1.226E+00 4.560E+00 1.580E+01    28933    58540     5284       57192      396356  2.2409672074E-01  7.2880191891E+00  8.3614192288E-02  2.0688358547E-03  0.0000000000E+00   16  1.3398876371E-01  1.6024643669E+00
 0 1.022E+01 4.531E+00 1.871E+00 6.879E+00 2.350E+01    43519    87996     7907       86080      596892  2.1584168062E-01  7.2882675692E+00  7.3844334761E-02  1.5860505229E-03  0.0000000000E+00   16  1.3029666394E-01  1.7644774560E+00
 0 1.442E+01 6.877E+00 2.864E+00 1.041E+01 3.458E+01    65642   132557    11830      130011      902591  2.1113399710E-01  7.2884477815E+00  6.5391707222E-02  1.2707021092E-03  0.0000000000E+00   16  7.3751418978E-02  1.1278405491E+00
 0 2.497E+01 1.066E+01 4.509E+00 1.612E+01 5.626E+01   101808   205442    18259      201790     1401824  1.5846271099E-01  7.2885776005E+00  5.5735941759E-02  9.2218549173E-04  0.0000000000E+00   16  6.7008220037E-02  1.2022443314E+00
 0 3.911E+01 1.757E+01 8.013E+00 2.665E+01 9.134E+01   167076   336418    29592      331886     2309900  1.4246967674E-01  7.2886869506E+00  4.7034761047E-02  6.6639923963E-04  0.0000000000E+00   17  2.5797722539E-02  5.4848205806E-01
 0 6.032E+01 2.588E+01 1.170E+01 3.926E+01 1.372E+02   245371   494054    43523      487430     3392288  1.1057456374E-01  7.2887511135E+00  4.1064373965E-02  4.5551726486E-04  0.0000000000E+00   17  6.5089207540E-02  1.5850529609E+00
 0 9.771E+01 3.896E+01 1.810E+01 5.847E+01 2.132E+02   368822   741002    64487      734286     5119984  1.1138088114E-01  7.2888020044E+00  3.6347874562E-02  3.7938527721E-04  0.0000000000E+00   17  6.3742822242E-02  1.7536877468E+00
 0 1.867E+02 9.684E+01 6.913E+01 1.477E+02 5.003E+02   915637  1836056   145377     1826492    12756834  1.1326361645E-01  7.2889086267E+00  2.8581377623E-02  2.2769191740E-04  0.0000000000E+00   29  2.6622853704E-02  9.3147552422E-01
 0 4.065E+02 1.503E+02 7.557E+01 2.305E+02 8.629E+02  1433103  2874362   247128     2858050    19957858  1.0348305895E-01  7.2889139824E+00  2.3326035517E-02  1.6263624860E-04  0.0000000000E+00   21  4.1681131074E-02  1.7868930639E+00
 0 6.592E+02 2.400E+02 1.192E+02 3.714E+02 1.390E+03  2281620  4574682   393737     4551798    31794388  1.0634428432E-01  7.2889333115E+00  1.9892778921E-02  1.1798361017E-04  0.0000000000E+00   21  2.0979249598E-02  1.0546163350E+00


==> fichera0s.txt <==
 k     t_pre     t_ass     t_sol     t_pos     t_tot    ncell    nface    nnode       ndofs         nnz              hmax            energy      energy_error          L2_error  energy_diff  itn eta effind
 0 6.072E-01 1.356E-01 6.041E-02 1.777E-01 9.837E-01      869     1878      231        1598       10410  4.7758147570E-01  7.2768525602E+00  3.1785003059E-01  1.7478611657E-02  0.0000000000E+00   15  5.5688447940E-01  1.7520353179E+00
 0 5.666E-01 1.550E-01 5.984E-02 2.857E-01 1.071E+00     1307     2774      317        2454       16268  4.9267695477E-01  7.2791795231E+00  2.8256829178E-01  1.4318286715E-02  0.0000000000E+00   14  4.4028180716E-01  1.5581430046E+00
 0 6.778E-01 2.349E-01 9.444E-02 3.885E-01 1.397E+00     2108     4413      471        4019       26999  4.5136722237E-01  7.2812079275E+00  2.4250019497E-01  1.1057886794E-02  0.0000000000E+00   15  3.5745950912E-01  1.4740586463E+00
 0 1.393E+00 5.010E-01 2.023E-01 8.090E-01 2.907E+00     4534     9314      913        8822       60326  4.1551131229E-01  7.2841292410E+00  1.9898716973E-01  6.6638111440E-03  0.0000000000E+00   15  2.7619983694E-01  1.3880283705E+00
 0 2.237E+00 1.070E+00 4.287E-01 1.696E+00 5.433E+00    10167    20679     1929       19989      137927  4.0515083142E-01  7.2853739526E+00  1.6329454996E-01  5.0031326945E-03  0.0000000000E+00   15  2.3831146168E-01  1.4593962980E+00
 0 5.501E+00 2.522E+00 1.032E+00 3.899E+00 1.295E+01    23849    48215     4342       47181      327251  3.9016693021E-01  7.2866719357E+00  1.3399598852E-01  3.7866025862E-03  0.0000000000E+00   16  2.4096386114E-01  1.7982916041E+00
 0 1.333E+01 6.314E+00 2.719E+00 9.573E+00 3.193E+01    59805   120348    10556      118872      827762  3.0402742061E-01  7.2876034452E+00  1.0814990214E-01  2.3077887560E-03  0.0000000000E+00   16  1.4670654758E-01  1.3565111449E+00
 0 3.515E+01 1.529E+01 7.194E+00 2.360E+01 8.124E+01   145940   292995    25353      290765     2028815  2.6456997507E-01  7.2879558506E+00  9.2402145523E-02  1.5361175475E-03  0.0000000000E+00   17  1.2250819610E-01  1.3258154928E+00
 0 9.754E+01 4.177E+01 2.109E+01 6.394E+01 2.243E+02   397190   795992    68188      792768     5539876  2.1706241430E-01  7.2881605342E+00  7.7205712427E-02  1.0118016159E-03  0.0000000000E+00   21  9.7911177013E-02  1.2681856554E+00
 0 2.654E+02 1.051E+02 5.266E+01 1.622E+02 5.854E+02   989345  1981012   168968     1976368    13820806  2.0457070166E-01  7.2885581304E+00  5.9214359780E-02  6.9076718807E-04  0.0000000000E+00   21  6.6739677118E-02  1.1270860205E+00


==> fichera1a.txt <==
 k     t_pre     t_ass     t_sol     t_pos     t_tot    ncell    nface    nnode       ndofs         nnz              hmax            energy      energy_error          L2_error  energy_diff  itn eta effind
 1 5.397E-01 2.901E-01 1.037E-01 4.022E-01 1.338E+00      869     1878      231        4794       93690  4.7758147570E-01  7.2766121237E+00  1.3743928375E-01  4.5870521921E-03  0.0000000000E+00   15  2.7625841578E-01  2.0100396935E+00
 1 4.849E-01 3.577E-01 9.644E-02 4.101E-01 1.351E+00      972     2053      232        5505      109971  6.4609327475E-01  7.2822027180E+00  1.0585703774E-01  2.9917142772E-03  0.0000000000E+00   14  2.1021882129E-01  1.9858747777E+00
 1 5.880E-01 3.820E-01 1.310E-01 4.694E-01 1.571E+00     1158     2432      267        6600      132534  4.8222324053E-01  7.2858319489E+00  7.5351953113E-02  1.9700329047E-03  0.0000000000E+00   15  1.4849489974E-01  1.9706841510E+00
 1 6.974E-01 4.768E-01 1.554E-01 5.543E-01 1.885E+00     1378     2868      303        7932      160812  5.2253777305E-01  7.2872456710E+00  5.7662775906E-02  1.6424997319E-03  0.0000000000E+00   15  1.2026924481E-01  2.0857345648E+00
 1 6.201E-01 6.091E-01 2.427E-01 7.014E-01 2.174E+00     1850     3829      392       10713      218223  5.4539312601E-01  7.2877436876E+00  4.8168984591E-02  1.3076525019E-03  0.0000000000E+00   18  1.0368933857E-01  2.1526162415E+00
 1 6.825E-01 8.084E-01 3.363E-01 9.434E-01 2.771E+00     2370     4879      485       13803      282537  4.5875689528E-01  7.2882390751E+00  3.8563224295E-02  1.0981644635E-03  0.0000000000E+00   21  7.3266627734E-02  1.8999092807E+00
 1 9.425E-01 1.210E+00 4.722E-01 1.325E+00 3.950E+00     3343     6858      668       19542      401364  4.5162040035E-01  7.2884230986E+00  3.1742619725E-02  7.7105941095E-04  0.0000000000E+00   21  6.1120018589E-02  1.9254875344E+00
 1 1.222E+00 1.544E+00 7.559E-01 1.786E+00 5.308E+00     4619     9472      915       27012      555066  3.8743290794E-01  7.2886493708E+00  2.4871257029E-02  5.6366987584E-04  0.0000000000E+00   22  4.6774911933E-02  1.8806814581E+00
 1 1.633E+00 2.073E+00 1.095E+00 2.571E+00 7.373E+00     6538    13370     1274       38346      789678  3.6252445224E-01  7.2887735111E+00  1.9699176128E-02  4.1680672790E-04  0.0000000000E+00   22  3.6565786246E-02  1.8562089099E+00
 1 2.004E+00 2.939E+00 1.947E+00 3.496E+00 1.039E+01     9123    18619     1754       53619     1106631  3.6415296268E-01  7.2888581377E+00  1.5461459620E-02  3.1179786388E-04  0.0000000000E+00   23  2.7252677488E-02  1.7626199698E+00
 1 2.677E+00 4.138E+00 2.959E+00 5.230E+00 1.501E+01    13026    26508     2468       76788     1588824  2.7140640405E-01  7.2889062221E+00  1.2251464744E-02  2.1323142147E-04  0.0000000000E+00   21  2.5869579306E-02  2.1115499123E+00
 1 4.801E+00 6.313E+00 6.295E+00 8.085E+00 2.550E+01    20647    41838     3809      122250     2538612  2.8073299316E-01  7.2889430678E+00  9.1165612847E-03  1.5379908745E-04  0.0000000000E+00   22  2.3496181850E-02  2.5773075084E+00
 1 6.416E+00 9.564E+00 1.409E+01 1.763E+01 4.770E+01    30751    62192     5603      182436     3794634  2.5770706178E-01  7.2889613701E+00  6.9609491115E-03  9.7547708046E-05  0.0000000000E+00   22  1.3901820079E-02  1.9971156026E+00
 1 9.860E+00 1.419E+01 2.424E+01 1.766E+01 6.595E+01    43967    88807     7957      261183     5438385  1.9102379496E-01  7.2889707698E+00  5.5469319497E-03  6.9730087086E-05  0.0000000000E+00   23  1.3806567388E-02  2.4890457487E+00
 1 1.410E+01 2.031E+01 5.235E+01 2.818E+01 1.149E+02    63976   129096    11485      380424     7927992  1.9455828194E-01  7.2889765141E+00  4.4594492017E-03  5.5612134992E-05  0.0000000000E+00   24  5.2968152117E-03  1.1877734160E+00
 1 2.124E+01 3.024E+01 9.169E+01 3.999E+01 1.832E+02    92089   185771    16513      547755    11418687  1.7027553354E-01  7.2889809125E+00  3.3927153345E-03  3.3875308335E-05  0.0000000000E+00   24  8.6422333050E-03  2.5472910200E+00
 1 3.288E+01 5.194E+01 1.013E+01 5.941E+01 2.455E+02   140300   282540    24882      835980    17453160  1.7366366408E-01  7.2889832233E+00  2.6591646849E-03  2.6523257186E-05  0.0000000000E+00   25  5.9844581688E-03  2.2505030256E+00
 1 5.477E+01 8.566E+01 5.877E+01 9.533E+01 2.945E+02   220586   443628    38794     1316148    27508806  1.3861947940E-01  7.2889850255E+00  1.9072620892E-03  1.4792268680E-05  0.0000000000E+00  178  3.0013673493E-03  1.5736522874E+00
 1 7.989E+01 1.308E+02 9.650E+01 1.672E+02 4.744E+02   337440   678155    59139     2014815    42135867  1.2608558361E-01  7.2889858745E+00  1.4195707763E-03  8.6762790360E-06  0.0000000000E+00  192  2.2245137640E-03  1.5670326560E+00
 1 1.229E+02 2.092E+02 1.605E+02 2.216E+02 7.143E+02   495471   995298    86560     2959758    61920846  1.0633796100E-01  7.2889862958E+00  1.0997764236E-03  6.2302143589E-06  0.0000000000E+00  219  2.3681179424E-03  2.1532721483E+00


==> fichera1s.txt <==
 k     t_pre     t_ass     t_sol     t_pos     t_tot    ncell    nface    nnode       ndofs         nnz              hmax            energy      energy_error          L2_error  energy_diff  itn eta effind
 1 5.466E-01 3.044E-01 7.800E-02 3.818E-01 1.313E+00      869     1878      231        4794       93690  4.7758147570E-01  7.2766121237E+00  1.3743928375E-01  4.5870521921E-03  0.0000000000E+00   15  3.7779064716E-01  2.7487821302E+00
 1 5.540E-01 4.835E-01 1.292E-01 2.124E+00 3.293E+00     1307     2774      317        7362      146412  4.9267695477E-01  7.2804194589E+00  1.1857025252E-01  3.6375887711E-03  0.0000000000E+00   15  3.3437512591E-01  2.8200591532E+00
 1 7.004E-01 9.606E-01 2.737E-01 9.467E-01 2.882E+00     2108     4413      471       12057      242991  4.5136722237E-01  7.2831285366E+00  9.9956395168E-02  2.7035908475E-03  0.0000000000E+00   18  2.8440073618E-01  2.8452480275E+00
 1 1.206E+00 1.457E+00 6.151E-01 1.696E+00 4.975E+00     4534     9314      913       26466      542934  4.1551131229E-01  7.2846827110E+00  7.8944361864E-02  1.5655471426E-03  0.0000000000E+00   22  2.1508714418E-01  2.7245409184E+00
 1 2.110E+00 3.042E+00 1.864E+00 3.939E+00 1.096E+01    10167    20679     1929       59967     1241343  4.0515083142E-01  7.2863536972E+00  6.5049937583E-02  1.1524138211E-03  0.0000000000E+00   21  1.8459184692E-01  2.8376944511E+00
 1 5.105E+00 8.371E+00 7.036E+00 1.154E+01 3.206E+01    23849    48215     4342      141543     2945259  3.9016693021E-01  7.2875334291E+00  5.2098131779E-02  8.2743673532E-04  0.0000000000E+00   22  1.6528347974E-01  3.1725413963E+00
 1 1.311E+01 2.310E+01 4.012E+01 2.668E+01 1.030E+02    59805   120348    10556      356616     7449858  3.0402742061E-01  7.2878719852E+00  4.1918207441E-02  4.7389741771E-04  0.0000000000E+00   23  1.1895081453E-01  2.8376884841E+00
 1 3.275E+01 5.984E+01 2.686E+02 5.424E+01 4.155E+02   145940   292995    25353      872295    18259335  2.6456997507E-01  7.2880184682E+00  3.8257017531E-02  3.8249226814E-04  0.0000000000E+00   25  1.0606989283E-01  2.7725604262E+00


==> fichera2a.txt <==
 k     t_pre     t_ass     t_sol     t_pos     t_tot    ncell    nface    nnode       ndofs         nnz              hmax            energy      energy_error          L2_error  energy_diff  itn eta effind
 2 5.366E-01 1.788E+00 3.036E-01 1.951E+00 4.580E+00      869     1878      231        9588      374760  4.7758147570E-01  7.2827244779E+00  9.0440263993E-02  3.1446661387E-03  0.0000000000E+00   20  1.8982449064E-01  2.0988935929E+00
 2 4.591E-01 2.207E+00 4.523E-01 2.376E+00 5.496E+00     1086     2290      257       12324      493416  6.8214886954E-01  7.2860015669E+00  6.6999078211E-02  1.9488573525E-03  0.0000000000E+00   29  1.4031235110E-01  2.0942430082E+00
 2 5.853E-01 2.598E+00 5.835E-01 3.098E+00 6.865E+00     1308     2737      295       14970      603972  5.4985527603E-01  7.2877136054E+00  4.2162076882E-02  7.7394476710E-04  0.0000000000E+00   30  8.4254671148E-02  1.9983520115E+00
 2 6.440E-01 3.812E+00 8.656E-01 3.774E+00 9.097E+00     1691     3506      362       19548      795600  6.2131167259E-01  7.2884808637E+00  2.8785594714E-02  4.2441681015E-04  0.0000000000E+00   30  6.6733460309E-02  2.3182936108E+00
 2 6.944E-01 4.239E+00 1.197E+00 5.075E+00 1.121E+01     2073     4277      429       24090      984780  5.7493883541E-01  7.2887252814E+00  1.9654046463E-02  2.8981386988E-04  0.0000000000E+00   30  4.8610193003E-02  2.4732918533E+00
 2 9.444E-01 6.378E+00 1.790E+00 6.387E+00 1.550E+01     2856     5858      575       33396     1372320  5.4032970451E-01  7.2888421216E+00  1.4182630620E-02  2.1672522759E-04  0.0000000000E+00   31  3.6458311489E-02  2.5706311096E+00
 2 1.073E+00 8.685E+00 3.253E+00 9.306E+00 2.232E+01     4254     8684      826       49992     2062872  4.6917986964E-01  7.2889195678E+00  9.8129016748E-03  1.4202971092E-04  0.0000000000E+00   31  2.4797112438E-02  2.5269908188E+00
 2 1.262E+00 1.277E+01 4.810E+00 1.322E+01 3.207E+01     5788    11787     1105       68190     2819556  4.5689712699E-01  7.2889596537E+00  6.7978819880E-03  1.0568675181E-04  0.0000000000E+00   31  1.5934504632E-02  2.3440396082E+00
 2 2.004E+00 1.847E+01 8.577E+00 2.086E+01 4.991E+01     8402    17073     1581       99210     4109436  4.2481113365E-01  7.2889738397E+00  4.4252089097E-03  5.2157766002E-05  0.0000000000E+00   32  1.5126968419E-02  3.4183625514E+00
 2 3.052E+00 2.710E+01 1.699E+01 2.686E+01 7.400E+01    12371    25096     2296      146328     6071040  3.8391058387E-01  7.2889812521E+00  2.9497811932E-03  3.5900826479E-05  0.0000000000E+00   32  5.3005083416E-03  1.7969157692E+00
 2 3.536E+00 4.851E+01 2.892E+01 4.175E+01 1.227E+02    17545    35591     3257      207534     8611380  3.2497150826E-01  7.2889843615E+00  1.8920245223E-03  1.8639340166E-05  0.0000000000E+00   34  3.1588250280E-03  1.6695476146E+00
 2 5.422E+00 6.053E+01 5.257E+01 7.197E+01 1.905E+02    25596    51801     4685      303498    12618684  2.6366834800E-01  7.2889859938E+00  1.2410436254E-03  1.0562369356E-05  0.0000000000E+00   35  5.0721211016E-03  4.0869805041E+00
 2 8.069E+00 9.195E+01 1.254E+02 8.563E+01 3.110E+02    38457    77647     6937      457086    19042452  2.6281924781E-01  7.2889865513E+00  7.8333835962E-04  7.0294001618E-06  0.0000000000E+00   37  1.3133493910E-03  1.6766054858E+00
 2 1.315E+01 1.299E+02 3.552E+02 1.474E+02 6.457E+02    55423   111785     9927      659442    27496044  2.1437310365E-01  7.2889867655E+00  5.0990345588E-04  4.2176806319E-06  0.0000000000E+00   38  1.4145176660E-03  2.7740891921E+00


==> fichera2s.txt <==
 k     t_pre     t_ass     t_sol     t_pos     t_tot    ncell    nface    nnode       ndofs         nnz              hmax            energy      energy_error          L2_error  energy_diff  itn eta effind
 2 5.455E-01 5.531E+00 3.618E-01 6.571E+00 4.580E+00      869     1878      231        9588      374760  4.7758147570E-01  7.2827244779E+00  9.0440263993E-02  3.1446661387E-03  0.0000000000E+00   20  1.8982449064E-01  2.0988935929E+00
 2 5.508E-01 2.750E+00 5.577E-01 3.365E+00 7.225E+00     1307     2774      317       14724      585648  4.9267695477E-01  7.2842848818E+00  8.2089728548E-02  2.7050591998E-03  0.0000000000E+00   30  1.6889159000E-01  2.0574022231E+00
 2 6.338E-01 5.055E+00 1.011E+00 5.006E+00 1.171E+01     2108     4413      471       24114      971964  4.5136722237E-01  7.2855992791E+00  7.1642083972E-02  2.1846904842E-03  0.0000000000E+00   30  1.4320927619E-01  1.9989546401E+00
 2 1.244E+00 1.027E+01 2.977E+00 1.173E+01 2.622E+01     4534     9314      913       52932     2171736  4.1551131229E-01  7.2868217051E+00  5.1603851785E-02  1.0267396521E-03  0.0000000000E+00   31  9.6985940678E-02  1.8794321998E+00
 2 2.119E+00 2.487E+01 1.009E+01 2.870E+01 6.577E+01    10167    20679     1929      119934     4965372  4.0515083142E-01  7.2875081987E+00  4.5527572655E-02  8.7604187451E-04  0.0000000000E+00   32  8.7600200710E-02  1.9241131385E+00
 2 5.227E+00 5.625E+01 4.422E+01 5.202E+01 1.577E+02    23849    48215     4342      283086    11781036  3.9016693021E-01  7.2880314749E+00  3.9176548515E-02  6.7942002541E-04  0.0000000000E+00   34  8.5367000026E-02  2.1790332038E+00
 2 1.249E+01 1.368E+02 4.178E+01 1.573E+02 3.484E+02    59805   120348    10556      713232    29799432  3.0402742061E-01  7.2883743607E+00  2.8941095561E-02  3.4236179820E-04  0.0000000000E+00  167  5.1851973102E-02  1.7916382257E+00


==> pho_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_Gh time_assembly time_solve time_ratio time_tot
56 92 37 3.07e-02 5.20e-02 3.14e-01 0.00e+00 0.00e+00 -nan 0.00e+00
224 352 129 1.54e-02 1.32e-02 1.57e-01 2.00e-02 1.00e-02 2.00e+00 3.00e-02
896 1376 481 7.68e-03 3.30e-03 7.84e-02 6.00e-02 1.00e-02 6.00e+00 7.00e-02
3584 5440 1857 3.84e-03 8.25e-04 3.92e-02 2.60e-01 4.00e-02 6.50e+00 3.00e-01
14336 21632 7297 1.92e-03 2.06e-04 1.96e-02 1.04e+00 2.00e-01 5.20e+00 1.24e+00


==> pho_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_Gh time_assembly time_solve time_ratio time_tot
22 62 41 6.30e-02 7.88e-02 3.62e-01 0.00e+00 0.00e+00 -nan 0.00e+00
76 220 145 3.42e-02 2.40e-02 1.96e-01 1.00e-02 1.00e-02 1.00e+00 2.00e-02
280 824 545 1.72e-02 6.80e-03 8.17e-02 3.00e-02 1.00e-02 3.00e+00 4.00e-02
1072 3184 2113 8.59e-03 1.81e-03 3.07e-02 1.30e-01 5.00e-02 2.60e+00 1.80e-01
4192 12512 8321 4.30e-03 4.66e-04 1.11e-02 5.20e-01 3.60e-01 1.44e+00 8.80e-01


==> pho_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_Gh time_assembly time_solve time_ratio time_tot
56 92 37 3.07e-02 5.70e-03 3.02e-02 1.00e-02 0.00e+00 inf 1.00e-02
224 352 129 1.54e-02 7.17e-04 7.29e-03 2.00e-02 1.00e-02 2.00e+00 3.00e-02
896 1376 481 7.68e-03 8.98e-05 1.80e-03 9.00e-02 2.00e-02 4.50e+00 1.10e-01
3584 5440 1857 3.84e-03 1.12e-05 4.48e-04 3.70e-01 1.70e-01 2.18e+00 5.40e-01
14336 21632 7297 1.92e-03 1.40e-06 1.12e-04 1.46e+00 1.43e+00 1.02e+00 2.89e+00


==> pho_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_Gh time_assembly time_solve time_ratio time_tot
22 62 41 6.30e-02 1.50e-02 8.85e-02 0.00e+00 0.00e+00 -nan 0.00e+00
76 220 145 3.42e-02 2.20e-03 1.45e-02 2.00e-02 0.00e+00 inf 2.00e-02
280 824 545 1.72e-02 2.96e-04 2.47e-03 5.00e-02 3.00e-02 1.67e+00 8.00e-02
1072 3184 2113 8.59e-03 3.81e-05 4.21e-04 2.10e-01 2.20e-01 9.55e-01 4.30e-01
4192 12512 8321 4.30e-03 4.84e-06 7.29e-05 8.40e-01 2.22e+00 3.78e-01 3.06e+00


==> pho_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_Gh time_assembly time_solve time_ratio time_tot
56 92 37 3.07e-02 4.74e-04 2.23e-03 2.00e-02 0.00e+00 inf 2.00e-02
224 352 129 1.54e-02 3.00e-05 2.71e-04 4.00e-02 1.00e-02 4.00e+00 5.00e-02
896 1376 481 7.68e-03 1.88e-06 3.34e-05 1.80e-01 6.00e-02 3.00e+00 2.40e-01
3584 5440 1857 3.84e-03 1.18e-07 4.14e-06 6.90e-01 4.80e-01 1.44e+00 1.17e+00
14336 21632 7297 1.92e-03 7.37e-09 5.17e-07 2.80e+00 3.88e+00 7.22e-01 6.68e+00


==> pho_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_Gh time_assembly time_solve time_ratio time_tot
22 62 41 6.30e-02 1.97e-03 7.24e-03 1.00e-02 0.00e+00 inf 1.00e-02
76 220 145 3.42e-02 1.41e-04 9.66e-04 3.00e-02 1.00e-02 3.00e+00 4.00e-02
280 824 545 1.72e-02 9.33e-06 1.14e-04 1.00e-01 8.00e-02 1.25e+00 1.80e-01
1072 3184 2113 8.59e-03 6.00e-07 1.38e-05 4.10e-01 6.90e-01 5.94e-01 1.10e+00
4192 12512 8321 4.30e-03 3.80e-08 1.69e-06 1.59e+00 7.89e+00 2.02e-01 9.48e+00


==> pho_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_Gh time_assembly time_solve time_ratio time_tot
56 92 37 3.07e-02 2.95e-05 1.89e-04 2.00e-02 1.00e-02 2.00e+00 3.00e-02
224 352 129 1.54e-02 9.31e-07 1.20e-05 9.00e-02 2.00e-02 4.50e+00 1.10e-01
896 1376 481 7.68e-03 2.92e-08 7.50e-07 3.30e-01 1.00e-01 3.30e+00 4.30e-01
3584 5440 1857 3.84e-03 9.13e-10 4.69e-08 1.33e+00 1.01e+00 1.32e+00 2.34e+00
14336 21632 7297 1.92e-03 2.85e-11 2.93e-09 5.35e+00 9.54e+00 5.61e-01 1.49e+01


==> pho_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_Gh time_assembly time_solve time_ratio time_tot
22 62 41 6.30e-02 2.08e-04 1.26e-03 1.00e-02 1.00e-02 1.00e+00 2.00e-02
76 220 145 3.42e-02 8.54e-06 7.69e-05 5.00e-02 2.00e-02 2.50e+00 7.00e-02
280 824 545 1.72e-02 2.92e-07 4.94e-06 2.00e-01 1.70e-01 1.18e+00 3.70e-01
1072 3184 2113 8.59e-03 9.49e-09 3.13e-07 7.80e-01 1.64e+00 4.76e-01 2.42e+00
4192 12512 8321 4.30e-03 3.02e-10 1.97e-08 3.07e+00 1.88e+01 1.63e-01 2.19e+01


==> pho_4_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_uh err_Gh time_assembly time_solve time_ratio time_tot
56 92 37 3.07e-02 1.51e-06 9.22e-06 5.00e-02 0.00e+00 inf 5.00e-02
224 352 129 1.54e-02 2.39e-08 2.84e-07 1.70e-01 3.00e-02 5.67e+00 2.00e-01
896 1376 481 7.68e-03 3.74e-10 8.79e-09 7.30e-01 1.90e-01 3.84e+00 9.20e-01
3584 5440 1857 3.84e-03 5.86e-12 2.73e-10 2.87e+00 2.09e+00 1.37e+00 4.96e+00
14336 21632 7297 1.92e-03 1.38e-13 9.54e-12 1.15e+01 1.75e+01 6.57e-01 2.89e+01


==> pho_4_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_uh err_Gh time_assembly time_solve time_ratio time_tot
22 62 41 6.30e-02 1.43e-05 5.84e-05 3.00e-02 1.00e-02 3.00e+00 4.00e-02
76 220 145 3.42e-02 3.01e-07 2.23e-06 1.10e-01 3.00e-02 3.67e+00 1.40e-01
280 824 545 1.72e-02 5.62e-09 6.75e-08 4.30e-01 2.80e-01 1.54e+00 7.10e-01
1072 3184 2113 8.59e-03 9.64e-11 1.84e-09 1.69e+00 3.15e+00 5.37e-01 4.84e+00
4192 12512 8321 4.30e-03 1.58e-12 4.95e-11 6.78e+00 3.45e+01 1.96e-01 4.13e+01


==> plap2_0_mesh1_pl2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 9.62e-02 1.68e-02
224 352 129 1.54e-02 4.50e-02 3.31e-03
896 1376 481 7.68e-03 2.15e-02 6.73e-04
3584 5440 1857 3.84e-03 1.06e-02 1.44e-04
14336 21632 7297 1.92e-03 5.32e-03 3.26e-05


==> plap2_0_pi6_tiltedhexagonal_pl2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 1.40e-01 3.82e-02
76 220 145 3.42e-02 5.35e-02 7.15e-03
280 824 545 1.72e-02 1.85e-02 1.29e-03
1072 3184 2113 8.59e-03 6.17e-03 2.21e-04
4192 12512 8321 4.30e-03 2.33e-03 3.75e-05


==> plap2_1_mesh1_pl2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 2.39e-03 2.26e-04
224 352 129 1.54e-02 6.78e-04 2.89e-05
896 1376 481 7.68e-03 2.11e-04 4.72e-06
3584 5440 1857 3.84e-03 6.28e-05 7.14e-07
14336 21632 7297 1.92e-03 1.78e-05 1.01e-07


==> plap2_1_pi6_tiltedhexagonal_pl2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 4.04e-03 7.94e-04
76 220 145 3.42e-02 8.15e-04 4.25e-05
280 824 545 1.72e-02 2.88e-04 9.62e-06
1072 3184 2113 8.59e-03 9.18e-05 1.89e-06
4192 12512 8321 4.30e-03 2.62e-05 2.95e-07


==> plap2_2_mesh1_pl2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 1.40e-04 1.29e-05
224 352 129 1.54e-02 2.42e-05 1.09e-06
896 1376 481 7.68e-03 3.72e-06 8.05e-08
3584 5440 1857 3.84e-03 5.25e-07 5.52e-09


==> plap2_2_pi6_tiltedhexagonal_pl2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 2.41e-04 3.15e-05
76 220 145 3.42e-02 6.04e-05 4.51e-06
280 824 545 1.72e-02 1.11e-05 4.27e-07
1072 3184 2113 8.59e-03 1.74e-06 3.33e-08


==> plap2_3_mesh1_pl2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 8.13e-06 6.17e-07
224 352 129 1.54e-02 6.59e-07 2.33e-08
896 1376 481 7.68e-03 4.76e-08 8.12e-10
3584 5440 1857 3.84e-03 3.18e-09 2.68e-11


==> plap2_3_pi6_tiltedhexagonal_pl2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 2.24e-05 2.51e-06
76 220 145 3.42e-02 2.16e-06 1.23e-07
280 824 545 1.72e-02 1.88e-07 5.67e-09
1072 3184 2113 8.59e-03 1.63e-08 2.55e-10


==> plap2_4_mesh1_pl2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 3.68e-07 2.07e-08
224 352 129 1.54e-02 1.38e-08 3.71e-10
896 1376 481 7.68e-03 4.56e-10 6.19e-12
3584 5440 1857 3.84e-03 1.45e-11 1.00e-13


==> plap2_4_pi6_tiltedhexagonal_pl2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 1.25e-06 1.16e-07
76 220 145 3.42e-02 5.60e-08 2.37e-09
280 824 545 1.72e-02 2.28e-09 4.51e-11
1072 3184 2113 8.59e-03 8.60e-11 8.47e-13


==> plap_0_mesh1_pg2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 9.22e-02 3.22e-02 1.57e-01 1.20e-01 2.25e-01 1.62e-01
224 352 129 1.54e-02 4.84e-02 8.41e-03 8.34e-02 4.32e-02 1.24e-01 6.49e-02
896 1376 481 7.68e-03 2.47e-02 2.13e-03 4.24e-02 1.53e-02 6.33e-02 2.59e-02
3584 5440 1857 3.84e-03 1.24e-02 5.36e-04 2.13e-02 5.40e-03 3.18e-02 1.03e-02
14336 21632 7297 1.92e-03 6.21e-03 1.34e-04 1.07e-02 1.97e-03 1.59e-02 4.41e-03


==> plap_0_pi6_tiltedhexagonal_pg2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 1.26e-01 1.12e-01 2.84e-01 2.83e-01 4.59e-01 3.97e-01
76 220 145 3.42e-02 5.40e-02 3.04e-02 1.56e-01 9.78e-02 2.57e-01 1.38e-01
280 824 545 1.72e-02 2.11e-02 7.87e-03 8.80e-02 3.65e-02 1.55e-01 5.36e-02
1072 3184 2113 8.59e-03 7.82e-03 1.97e-03 4.66e-02 1.46e-02 8.85e-02 2.37e-02
4192 12512 8321 4.30e-03 2.83e-03 4.93e-04 2.40e-02 5.82e-03 4.98e-02 1.12e-02


==> plap_1_mesh1_pg2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 4.57e-03 8.57e-04 1.76e-02 1.16e-02 4.52e-02 2.33e-02
224 352 129 1.54e-02 1.20e-03 1.27e-04 4.63e-03 3.09e-03 1.16e-02 7.89e-03
896 1376 481 7.68e-03 3.05e-04 1.70e-05 1.18e-03 7.94e-04 2.89e-03 2.58e-03
3584 5440 1857 3.84e-03 7.68e-05 2.18e-06 2.97e-04 2.05e-04 7.20e-04 8.78e-04
14336 21632 7297 1.92e-03 1.93e-05 2.75e-07 7.44e-05 5.89e-05 1.80e-04 4.56e-04


==> plap_1_pi6_tiltedhexagonal_pg2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 9.38e-03 5.91e-03 7.03e-02 3.19e-02 1.75e-01 6.56e-02
76 220 145 3.42e-02 1.83e-03 9.12e-04 2.28e-02 9.15e-03 6.55e-02 1.75e-02
280 824 545 1.72e-02 3.36e-04 1.32e-04 7.35e-03 2.63e-03 2.39e-02 5.02e-03
1072 3184 2113 8.59e-03 6.01e-05 1.85e-05 2.31e-03 7.91e-04 8.25e-03 1.83e-03
4192 12512 8321 4.30e-03 1.07e-05 2.49e-06 7.30e-04 2.42e-04 2.98e-03 7.57e-04


==> plap_2_mesh1_pg2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 2.22e-04 1.49e-04 1.32e-03 1.29e-03 4.40e-03 3.62e-03
224 352 129 1.54e-02 2.92e-05 1.35e-05 1.73e-04 2.42e-04 5.53e-04 1.03e-03
896 1376 481 7.68e-03 3.73e-06 9.71e-07 2.20e-05 4.64e-05 6.89e-05 2.76e-04
3584 5440 1857 3.84e-03 4.70e-07 6.42e-08 2.76e-06 1.16e-05 8.60e-06 1.09e-04


==> plap_2_pi6_tiltedhexagonal_pg2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 5.94e-04 1.00e-03 1.33e-02 4.98e-02 6.11e-02 2.66e-01
76 220 145 3.42e-02 7.53e-05 8.48e-05 1.91e-03 7.94e-03 9.17e-03 5.92e-02
280 824 545 1.72e-02 9.24e-06 6.33e-06 2.91e-04 1.55e-03 1.40e-03 1.56e-02
1072 3184 2113 8.59e-03 1.13e-06 4.42e-07 5.29e-05 2.75e-04 2.98e-04 3.27e-03


==> plap_3_mesh1_pg2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 8.27e-06 2.32e-05 9.06e-05 2.31e-04 4.80e-04 9.68e-04
224 352 129 1.54e-02 5.51e-07 9.95e-07 5.98e-06 1.37e-05 3.24e-05 9.66e-05
896 1376 481 7.68e-03 3.54e-08 3.52e-08 3.80e-07 2.42e-06 2.15e-06 2.21e-05
3584 5440 1857 3.84e-03 2.24e-09 1.16e-09 2.39e-08 7.21e-07 1.39e-07 1.33e-05


==> plap_3_pi6_tiltedhexagonal_pg2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 2.73e-05 1.18e-04 1.66e-03 1.18e-01 1.25e-02 9.99e-01
76 220 145 3.42e-02 1.99e-06 5.42e-06 1.17e-04 1.91e-02 9.23e-04 2.33e-01
280 824 545 1.72e-02 1.38e-07 2.08e-07 1.03e-05 2.73e-03 1.30e-04 4.63e-02
1072 3184 2113 8.59e-03 9.10e-09 7.23e-09 1.29e-06 3.05e-04 2.68e-05 5.26e-03


==> plap_4_mesh1_pg2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 2.68e-07 4.46e-06 5.40e-06 7.00e-05 5.66e-05 7.41e-04
224 352 129 1.54e-02 9.00e-09 9.77e-08 1.82e-07 1.50e-06 2.06e-06 1.78e-05
896 1376 481 7.68e-03 2.89e-10 1.75e-09 5.80e-09 2.20e-07 6.94e-08 2.51e-06


==> plap_4_pi6_tiltedhexagonal_pg2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 1.28e-06 8.81e-06 1.65e-04 3.02e-01 2.98e-03 4.47e+00
76 220 145 3.42e-02 5.02e-08 2.30e-07 7.18e-06 3.55e-02 1.38e-04 8.27e-01
280 824 545 1.72e-02 1.79e-09 4.64e-09 4.24e-07 3.52e-03 1.59e-05 1.15e-01


==> sinsinsin0.txt <==
 k     t_pre     t_ass     t_sol     t_pos     t_tot    ncell    nface    nnode       ndofs         nnz              hmax            energy      energy_error          L2_error  energy_diff  itn
 0 9.945E-03 1.988E-01 1.374E-01 1.198E-01 4.701E-01      384      864      125         672        4184  2.1650635095E-01  5.4676821521E+00  5.1783233711E-01  2.2827883327E-02  8.3970323533E-02   21
 0 3.130E-02 8.364E-01 5.832E-01 1.023E+00 2.481E+00     3072     6528      729        5760       38128  1.0825317547E-01  5.5325847593E+00  2.6413385368E-01  5.8129805876E-03  1.9067716278E-02   26
 0 2.269E-01 2.058E+01 4.307E+00 7.853E+00 3.297E+01    24576    50688     4913       47616      324320  5.4126587737E-02  5.5469715088E+00  1.3264036130E-01  1.4573824375E-03  4.6809668554E-03   31
 0 1.643E+00 4.015E+01 3.455E+01 5.317E+01 1.295E+02   196608   399360    35937      387072     2673088  2.7063293868E-02  5.5504835157E+00  6.6371592131E-02  3.6428632671E-04  1.1689598630E-03   34


==> sinsinsin1.txt <==
 k     t_pre     t_ass     t_sol     t_pos     t_tot    ncell    nface    nnode       ndofs         nnz              hmax            energy      energy_error          L2_error  energy_diff  itn
  1 4.472E-02 4.246E-01 7.403E-01 4.309E-01 1.645E+00      384      864      125        2016       37656  2.1650635095E-01  5.5672137763E+00  1.3678199215E-01  4.5893826012E-03  1.5561300695E-02   21
 1 3.208E-02 2.801E+00 4.586E+00 2.942E+00 1.037E+01     3072     6528      729       17280      343152  1.0825317547E-01  5.5528587615E+00  3.6571285275E-02  5.2867526556E-04  1.2062858657E-03   33
 1 2.272E-01 3.244E+01 5.159E+01 2.435E+01 1.086E+02    24576    50688     4913      142848     2918880  5.4126587737E-02  5.5517345173E+00  9.3921241019E-03  6.2991709739E-05  8.2041720315E-05   40
 1 1.663E+00 1.803E+02 3.426E+02 2.079E+02 7.325E+02   196608   399360    35937     1161216    24057792  2.7063293868E-02  5.5516577823E+00  2.3739346354E-03  7.7186352985E-06  5.3066968944E-06  177


==> sinsinsin2.txt <==
 k     t_pre     t_ass     t_sol     t_pos     t_tot    ncell    nface    nnode       ndofs         nnz              hmax            energy      energy_error          L2_error  energy_diff  itn
  2 1.613E-02 2.420E+00 1.824E+00 5.858E+00 1.012E+01      384      864      125        4032      150624  2.1650635095E-01  5.5523895913E+00  2.5165813878E-02  8.4803439490E-04  7.3711564520E-04   27
 2 4.545E-02 1.774E+01 1.858E+01 1.794E+01 5.432E+01     3072     6528      729       34560     1372608  1.0825317547E-01  5.5516668517E+00  3.4314684612E-03  5.7215712759E-05  1.4376047750E-05   52
 2 2.051E-01 1.565E+02 2.488E+02 2.054E+02 6.109E+02    24576    50688     4913      285696    11675520  5.4126587737E-02  5.5516527200E+00  4.4386050758E-04  3.6773681833E-06  2.4435180368E-07   55



==> sinsinsin3.txt <==
 k     t_pre     t_ass     t_sol     t_pos     t_tot    ncell    nface    nnode       ndofs         nnz              hmax            energy      energy_error          L2_error  energy_diff  itn
  3 1.959E-02 1.228E+01 8.139E-01 1.306E+01 2.618E+01      384      864      125        6720      418400  2.1650635095E-01  5.5516702872E+00  3.6360403451E-03  1.2883695652E-04  1.7811550260E-05   29
 3 3.543E-02 1.125E+02 1.517E+01 1.137E+02 2.414E+02     3072     6528      729       57600     3812800  1.0825317547E-01  5.5516525582E+00  2.4513380059E-04  4.4179937943E-06  8.2544016067E-08   51
 3 5.523E-01 7.383E+02 6.251E+02 7.444E+02 2.108E+03    24576    50688     4913      476160    32432000  5.4126587737E-02  5.5516524760E+00  1.5796078988E-05  1.4351718929E-07  3.5088909556E-10   55

